The first six months of the Advanced LIGO's and Advanced Virgo's third observing run with GRANDMA

We present the Global Rapid Advanced Network Devoted to the Multi-messenger Addicts (GRANDMA). The network consists of 21 telescopes with both photometric and spectroscopic facilities. They are connected together thanks to a dedicated infrastructure. The network aims at coordinating the observations of large sky position estimates of transient events to enhance their follow-up and reduce the delay between the initial detection and the optical confirmation. The GRANDMA program mainly focuses on follow-up of gravitational-wave alerts to find and characterise the electromagnetic counterpart during the third observational campaign of the Advanced LIGO and Advanced Virgo detectors. But it allows for any follow-up of transient alerts involving neutrinos or gamma-ray bursts, even with poor spatial localisation. We present the different facilities, tools, and methods we developed for this network, and show its efficiency using observations of LIGO/Virgo S190425z, a binary neutron star merger candidate. We furthermore report on all GRANDMA follow-up observations performed during the first six months of the LIGO-Virgo observational campaign, and we derive constraints on the kilonova properties assuming that the events' locations were imaged by our telescopes.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
